An Exploratory Mixed-Methods Study on General Data Protection Regulation (GDPR) Compliance in Open-Source Software

Background: Governments worldwide are considering data privacy regulations. These laws, e.g. the European Union's General Data Protection Regulation (GDPR), require software developers to meet privacy-related requirements when interacting with users' data. Prior research describes the impact of such laws on software development, but only for commercial software. Open-source software is commonly integrated into regulated software, and thus must be engineered or adapted for compliance. We do not know how such laws impact open-source software development. Aims: To understand how data privacy laws affect open-source software development. We studied the European Union's GDPR, the most prominent such law. We investigated how GDPR compliance activities influence OSS developer activity (RQ1), how OSS developers perceive fulfilling GDPR requirements (RQ2), the most challenging GDPR requirements to implement (RQ3), and how OSS developers assess GDPR compliance (RQ4). Method: We distributed an online survey to explore perceptions of GDPR implementations from open-source developers (N=56). We further conducted a repository mining study to analyze development metrics on pull requests (N=31462) submitted to open-source GitHub repositories. Results: GDPR policies complicate open-source development processes and introduce challenges for developers, primarily regarding the management of users' data, implementation costs and time, and assessments of compliance. Moreover, we observed negative perceptions of GDPR from open-source developers and significant increases in development activity, in particular metrics related to coding and reviewing activity, on GitHub pull requests related to GDPR compliance. Conclusions: Our findings motivate policy-related resources and automated tools to support data privacy regulation implementation and compliance efforts in open-source software.

==> figdata.txt <==
1.000000	-0.724638	0.005270	0.295839	-1.572780	0.457833	0.302084
2.000000	-0.382909	0.128402	0.341627	0.341256	0.966650	0.387555
3.000000	-0.073551	0.149542	0.355916	1.443300	0.770475	0.429402
4.000000	0.102096	0.164954	0.380193	1.386030	0.054850	0.337958
5.000000	-0.143653	0.197497	0.353415	0.924393	0.696360	0.396687
6.000000	-0.143764	0.158130	0.366495	-0.301487	0.043550	0.340327
7.000000	0.036817	0.191365	0.348404	0.918157	0.420591	0.381467
8.000000	0.498615	0.231099	0.419070	0.636674	0.432209	0.377790
9.000000	-0.507774	0.213763	0.371385	0.682285	0.332728	0.411298
10.000000	-0.344957	0.264311	0.349160	0.523711	0.454804	0.355938
11.000000	-0.626372	0.120869	0.339327	0.081351	0.502774	0.333206
12.000000	-0.281759	0.175143	0.280407	0.299824	0.468167	0.334960
13.000000	0.120897	0.330481	0.399067	0.204042	0.449171	0.340870
14.000000	1.260950	0.162084	0.497325	0.383570	0.409534	0.357986
15.000000	-0.627564	0.086255	0.332279	0.506005	0.482492	0.338834
16.000000	-1.260310	-0.002127	0.303081	0.443406	0.401755	0.362649
17.000000	0.170592	0.246403	0.395250	0.521459	0.366632	0.388771
18.000000	0.068849	0.174503	0.374171	0.355336	0.394688	0.331857
19.000000	1.276580	0.314574	0.435333	0.714781	0.433193	0.389431
20.000000	1.189940	0.276700	0.399786	0.357397	0.486579	0.382358
21.000000	-0.040636	0.169611	0.215945	0.617039	0.387831	0.368592
22.000000	-0.042210	0.191740	0.390984	0.425671	0.418733	0.366534
23.000000	-0.200144	0.199535	0.379718	0.047978	0.341346	0.350500
24.000000	-0.115613	0.202844	0.380553	0.157288	0.369510	0.366342
25.000000	-0.121688	0.277340	0.341445	0.247497	0.429621	0.389555
26.000000	0.073106	0.237036	0.381158	0.132153	0.331812	0.374550
27.000000	-0.059953	0.240337	0.381621	-0.049682	0.344971	0.395786
28.000000	0.103422	0.277538	0.370860	0.642894	0.417416	0.396693
29.000000	-0.076668	0.275951	0.357317	0.456301	0.387298	0.368914
30.000000	0.047519	0.250649	0.350971	0.519699	0.425890	0.368137
31.000000	-0.477265	0.358520	0.380752	0.654063	0.346764	0.367975
32.000000	-0.082157	0.323161	0.347212	1.000000	1.000000	1.000000



